A supernova feedback implementation for the astrophysical simulation software Arepo

Supernova (SN) explosions play an important role in the development of galactic structures. The energy and momentum imparted on the interstellar medium (ISM) in so-called "supernova feedback" drives turbulence, heats the gas, enriches it with heavy elements, can lead to the formation of new stars or even suppress star formation by disrupting stellar nurseries. In the numerical simulation at the sub-galactic level, not including the energy and momentum of supernovas in the physical description of the problem can also lead to several problems that might partially be resolved by including a description of supernovas. In this thesis such an implementation is attempted for the combined numerical hydrodynamics and N-body simulation software Arepo (Springel, 2010) for the high density gas in the ISM only. This allows supernova driven turbulence in boxes of 400pc cubed to be studied. In a stochastic process a large amount of thermal energy is imparted on a number of neighbouring cells, mimicking the effect of a supernova explosions. We test this approach by modelling the explosion of a single supernova in a uniform density medium and comparing the evolution of the resulting supernova remnant to the theoretically-predicted behaviour. We also run a simulation with our feedback code and a fixed supernova rate derived from the Kennicutt-Schmidt relation (Kennicutt, 1998) for a duration of about 20 Myrs. We describe our method in detail in this text and discuss the properties of our implementation. vii

==> external/pint/constants_en.txt <==
# Default Pint constants definition file
# Based on the International System of Units
# Language: english
# Source: http://physics.nist.gov/cuu/Constants/Table/allascii.txt
# :copyright: 2013 by Pint Authors, see AUTHORS for more details.

speed_of_light = 299792458 * meter / second = c
standard_gravity = 9.806650 * meter / second ** 2 = g_0 = g_n = gravity
vacuum_permeability = 4 * pi * 1e-7 * newton / ampere ** 2 = mu_0 = magnetic_constant
vacuum_permittivity = 1 / (mu_0 * c **2 ) = epsilon_0 = electric_constant
Z_0 = mu_0 * c = impedance_of_free_space = characteristic_impedance_of_vacuum

# 0.000 000 29 e-34
planck_constant = 6.62606957e-34 J s = h
hbar = planck_constant / (2 * pi) = ħ

# 0.000 80 e-11
newtonian_constant_of_gravitation = 6.67384e-11 m^3 kg^-1 s^-2

# 0.000 000 035 e-19
# elementary_charge = 1.602176565e-19 C = e

# 0.000 0075
molar_gas_constant = 8.3144621 J mol^-1 K^-1 = R

# 0.000 000 0024 e-3
fine_structure_constant = 7.2973525698e-3

# 0.000 000 27 e23
avogadro_number = 6.02214129e23 mol^-1 =N_A

# 0.000 0013 e-23
boltzmann_constant = 1.3806488e-23 J K^-1 = k

# 0.000 021 e-8
stefan_boltzmann_constant = 5.670373e-8 W m^-2 K^-4 = σ

# 0.000 0053 e10
wien_frequency_displacement_law_constant = 5.8789254e10 Hz K^-1

# 0.000 055
rydberg_constant = 10973731.568539 m^-1

# 0.000 000 40 e-31
electron_mass = 9.10938291e-31 kg = m_e

# 0.000 000 074 e-27
neutron_mass = 1.674927351e-27 kg = m_n

# 0.000 000 074 e-27
proton_mass = 1.672621777e-27 kg = m_p


==> external/pint/default_en.txt <==
# Default Pint units definition file
# Based on the International System of Units
# Language: english
# :copyright: 2013 by Pint Authors, see AUTHORS for more details.

# decimal prefixes
yocto- = 1e-24 = y-
zepto- = 1e-21 = z-
atto- =  1e-18 = a-
femto- = 1e-15 = f-
pico- =  1e-12 = p-
nano- =  1e-9  = n-
micro- = 1e-6  = u-
milli- = 1e-3  = m-
centi- = 1e-2  = c-
deci- =  1e-1  = d-
deca- =  1e+1  = da-
hecto- = 1e2   = h-
kilo- =  1e3   = k-
mega- =  1e6   = M-
giga- =  1e9   = G-
tera- =  1e12  = T-
peta- =  1e15  = P-
exa- =   1e18  = E-
zetta- = 1e21  = Z-
yotta- = 1e24  = Y-

# binary_prefixes
kibi- = 2**10 = Ki-
mebi- = 2**20 = Mi-
gibi- = 2**30 = Gi-
tebi- = 2**40 = Ti-
pebi- = 2**50 = Pi-
exbi- = 2**60 = Ei-
zebi- = 2**70 = Zi-
yobi- = 2**80 = Yi-

# reference
meter = [length] = m = metre
second = [time] = s = sec
ampere = [current] = A = amp
candela = [luminosity] = cd = candle
gram = [mass] = g
mole = [substance] = mol
kelvin = [temperature]; offset: 0 = K = degK
radian = [] = rad
bit = []
count = []

@import constants_en.txt

# acceleration
[acceleration] = [length] / [time] ** 2

# Angle
turn = 2 * pi * radian = revolution = cycle = circle
degree = pi / 180 * radian = deg = arcdeg = arcdegree = angular_degree
arcminute = arcdeg / 60 = arcmin = arc_minute = angular_minute
arcsecond = arcmin / 60 =  arcsec = arc_second = angular_second
steradian = radian ** 2 = sr

# Area
[area] = [length] ** 2
are = 100 * m**2
barn = 1e-28 * m ** 2 = b
cmil = 5.067075e-10 * m ** 2 = circular_mils
darcy = 9.869233e-13 * m ** 2
acre = 4046.8564224 * m ** 2 = international_acre
US_survey_acre = 160 * rod ** 2

# EM
esu = 1 * erg**0.5 * centimeter**0.5 = statcoulombs = statC = franklin = Fr
esu_per_second = 1 * esu / second = statampere
ampere_turn = 1 * A
gilbert = 10 / (4 * pi ) * ampere_turn
coulomb = ampere * second = C
volt = joule / coulomb = V
farad = coulomb / volt = F
ohm = volt / ampere
siemens = ampere / volt = S = mho
weber = volt * second = Wb
tesla = weber / meter ** 2 = T
henry = weber / ampere = H
elementary_charge = 1.602176487e-19 * coulomb = e
chemical_faraday = 9.64957e4 * coulomb
physical_faraday = 9.65219e4 * coulomb
faraday =  96485.3399 * coulomb = C12_faraday
gamma = 1e-9 * tesla
gauss = 1e-4 * tesla
maxwell = 1e-8 * weber = mx
oersted = 1000 / (4 * pi) * A / m = Oe
statfarad = 1.112650e-12 * farad = statF = stF
stathenry = 8.987554e11 * henry = statH = stH
statmho = 1.112650e-12 * siemens = statS = stS
statohm = 8.987554e11 * ohm
statvolt = 2.997925e2 * volt = statV = stV
unit_pole = 1.256637e-7 * weber

# Energy
[energy] = [force] * [length]
joule = newton * meter = J
erg = dyne * centimeter
btu = 1.05505585262e3 * joule = Btu = BTU = british_thermal_unit
eV = 1.60217653e-19 * J = electron_volt
thm = 100000 * BTU = therm = EC_therm
cal = 4.184 * joule = calorie = thermochemical_calorie
international_steam_table_calorie = 4.1868 * joule
ton_TNT = 4.184e9 * joule = tTNT
US_therm = 1.054804e8 * joule
watt_hour = watt * hour = Wh = watthour
E_h = 4.35974394e-18 * joule = hartree = hartree_energy

# Force
[force] = [mass] * [acceleration]
newton = kilogram * meter / second ** 2 = N
dyne = gram * centimeter / second ** 2 = dyn
force_kilogram = g_0 * kilogram = kgf = kilogram_force = pond
force_gram = g_0 * gram = gf = gram_force
force_ounce = g_0 * ounce = ozf = ounce_force
force_pound = g_0 * lb = lbf = pound_force
force_ton = 2000 * force_pound = ton_force
poundal = lb * feet / second ** 2 = pdl
kip = 1000*lbf

# Frequency
[frequency] = 1 / [time]
hertz = 1 / second = Hz = rps
revolutions_per_minute = revolution / minute = rpm
counts_per_second = count / second = cps

# Heat
#RSI = degK * meter ** 2 / watt
#clo = 0.155 * RSI = clos
#R_value = foot ** 2 * degF * hour / btu

# Information
byte = 8 * bit = Bo = octet
baud = bit / second = Bd = bps

# Length
angstrom = 1e-10 * meter
inch = 2.54 * centimeter = in = international_inch = inches = international_inches 
foot = 12 * inch = ft = international_foot = feet = international_feet
mile = 5280 * foot = mi = international_mile
yard = 3 * feet = yd = international_yard
mil = inch / 1000 = thou
parsec = 3.08568025e16 * meter = pc
light_year = speed_of_light * julian_year = ly = lightyear
astronomical_unit = 149597870691 * meter = au
nautical_mile = 1.852e3 * meter = nmi
printers_point = 127 * millimeter / 360 = point
printers_pica = 12 * printers_point = pica
US_survey_foot = 1200 * meter / 3937
US_survey_yard =  3 * US_survey_foot
US_survey_mile = 5280 * US_survey_foot = US_statute_mile
rod = 16.5 * US_survey_foot = pole = perch
furlong = 660 * US_survey_foot
fathom = 6 * US_survey_foot
chain = 66 * US_survey_foot
barleycorn = inch / 3
arpentlin = 191.835 * feet
kayser = 1 / centimeter = wavenumber

# Mass
dram = oz / 16 = dr = avoirdupois_dram
ounce = 28.349523125 * gram = oz = avoirdupois_ounce
pound = 0.45359237 * kilogram = lb = avoirdupois_pound
stone = 14 * lb = st
carat = 200 * milligram
grain = 64.79891 * milligram = gr
long_hundredweight = 112 * lb
short_hundredweight = 100 * lb
metric_ton = 1000 * kilogram = t = tonne
pennyweight = 24 * gram = dwt
slug = 14.59390 * kilogram
troy_ounce = 480 * gram = toz = apounce = apothecary_ounce
troy_pound = 12 * toz = tlb = appound = apothecary_pound
drachm = 60 * gram = apdram = apothecary_dram
atomic_mass_unit = 1.660538782e-27 * kilogram =  u = amu = dalton = Da
scruple = 20 * gram
bag = 94 * lb
ton = 2000 * lb = short_ton

# Textile
denier =  gram / (9000 * meter)
tex = gram/ (1000 * meter)
dtex = decitex

# Power
[power] = [energy] / [time]
watt = joule / second = W = volt_ampere = VA
horsepower = 33000 * ft * lbf / min = hp = UK_horsepower = British_horsepower
boiler_horsepower = 33475 * btu / hour
metric_horsepower =  75 * force_kilogram * meter / second
electric_horsepower = 746 * watt
hydraulic_horsepower = 550 * feet * lbf / second
refrigeration_ton = 12000 * btu / hour = ton_of_refrigeration

# Pressure
[pressure] = [force] / [area]
Hg = gravity * 13.59510 * gram / centimeter ** 3 = mercury = conventional_mercury
mercury_60F = gravity * 13.5568 * gram / centimeter ** 3
H2O = gravity * 1000 * kilogram / meter ** 3 = h2o = water = conventional_water
water_4C = gravity * 999.972 * kilogram / meter ** 3 = water_39F
water_60F = gravity * 999.001 * kilogram / m ** 3
pascal = newton / meter ** 2 = Pa
bar = 100000 * pascal
atmosphere = 101325 * pascal = atm = standard_atmosphere
technical_atmosphere = kilogram * gravity / centimeter ** 2 = at
torr = atm / 760
psi = pound * gravity / inch ** 2 = pound_force_per_square_inch
ksi = kip / inch ** 2 = kip_per_square_inch
barye = 0.1 * newton / meter ** 2 = barie = barad = barrie = baryd = Ba
mmHg = millimeter * Hg = mm_Hg = millimeter_Hg = millimeter_Hg_0C
cmHg = centimeter * Hg = cm_Hg = centimeter_Hg
inHg = inch * Hg = in_Hg = inch_Hg = inch_Hg_32F
inch_Hg_60F = inch * mercury_60F
inch_H2O_39F = inch * water_39F
inch_H2O_60F = inch * water_60F
footH2O = ft * water
cmH2O = centimeter * water
foot_H2O = ft * water = ftH2O
standard_liter_per_minute = 1.68875 * Pa * m ** 3 / s = slpm = slm

# Radiation
Bq = Hz = becquerel
curie = 3.7e10 * Bq = Ci
rutherford = 1e6*Bq = rd = Rd
Gy = joule / kilogram = gray = Sv = sievert
rem = 1e-2 * sievert
rads = 1e-2 * gray
roentgen = 2.58e-4 * coulomb / kilogram

# Temperature
degC = kelvin; offset: 273.15 = celsius
degR = 5 / 9 * kelvin; offset: 0 = rankine
degF = 5 / 9 * kelvin; offset: 255.372222 = fahrenheit

# Time
minute = 60 * second = min
hour = 60 * minute = hr
day = 24 * hour
week = 7 * day
fortnight = 2 * week
year = 31556925.9747 * second
month = year/12
shake = 1e-8 * second
sidereal_day = day / 1.00273790935079524
sidereal_hour = sidereal_day/24
sidereal_minute=sidereal_hour/60
sidereal_second =sidereal_minute/60
sidereal_year = 366.25636042 * sidereal_day
sidereal_month = 27.321661 * sidereal_day
tropical_month = 27.321661 * day
synodic_month = 29.530589 * day = lunar_month
common_year = 365 * day
leap_year = 366 * day
julian_year = 365.25 * day
gregorian_year = 365.2425 * day
millenium = 1000 * year = millenia = milenia = milenium
eon = 1e9 * year
work_year = 2056 * hour
work_month = work_year/12

# Velocity
[speed] = [length] / [time]
knot = nautical_mile / hour = kt = knot_international = international_knot = nautical_miles_per_hour
mph = mile / hour = MPH
kph = kilometer / hour = KPH

# Viscosity
[viscosity] = [pressure] * [time]
poise = 1e-1 * Pa * second = P
stokes = 1e-4 * meter ** 2 / second = St
rhe = 10 / (Pa * s)

# Volume
[volume] = [length] ** 3
liter = 1e-3 * m ** 3 = l = L = litre
cc = centimeter ** 3 = cubic_centimeter
stere = meter ** 3
gross_register_ton = 100 * foot ** 3 = register_ton = GRT
acre_foot = acre * foot = acre_feet
board_foot = foot ** 2 * inch = FBM
bushel = 2150.42 * inch ** 3 = bu = US_bushel
dry_gallon = bushel / 8 = US_dry_gallon
dry_quart = dry_gallon / 4 = US_dry_quart
dry_pint = dry_quart / 2 = US_dry_pint
gallon = 231 * inch ** 3 = liquid_gallon = US_liquid_gallon
quart = gallon / 4 = liquid_quart = US_liquid_quart
pint = quart / 2 = pt = liquid_pint = US_liquid_pint
cup = pint / 2 = liquid_cup = US_liquid_cup
gill = cup / 2 = liquid_gill = US_liquid_gill
floz = gill / 4 = fluid_ounce = US_fluid_ounce = US_liquid_ounce
imperial_bushel = 36.36872 * liter = UK_bushel
imperial_gallon = imperial_bushel / 8 = UK_gallon
imperial_quart = imperial_gallon / 4 = UK_quart
imperial_pint = imperial_quart / 2 = UK_pint
imperial_cup = imperial_pint / 2 = UK_cup
imperial_gill = imperial_cup / 2 = UK_gill
imperial_floz = imperial_gill / 5 = UK_fluid_ounce = imperial_fluid_ounce
barrel = 42 * gallon = bbl
tablespoon = floz / 2 = tbsp = Tbsp = Tblsp = tblsp = tbs = Tbl
teaspoon = tablespoon / 3 = tsp
peck = bushel / 4 = pk
fluid_dram = floz / 8 = fldr = fluidram
firkin = barrel / 4


@context(n=1) spectroscopy = sp
    # n index of refraction of the medium.
    [length] <-> [frequency]: speed_of_light / n / value
    [frequency] -> [energy]: planck_constant * value
    [energy] -> [frequency]: value / planck_constant
@end

@context boltzmann
    [temperature] -> [energy]: boltzmann_constant * value
    [energy] -> [temperature]: value / boltzmann_constant
@end


==> external/supernova/templates/params.txt <==
InitCondFile  	./test.dat
OutputDir         ./output
SnapshotFileBase  snap
TimeLimitCPU      {{ timelimit_in_hours * 3600 }}
ResubmitOn        0
ResubmitCommand   xyz
MaxMemSize        {{ mem_arepo }}
ICFormat              1
SnapFormat            1
ComovingIntegrationOn 0
NumFilesPerSnapshot       1
NumFilesWrittenInParallel 1
CoolingOn       0
StarformationOn 0
TimeBegin          0.0
TimeMax	           {{ time_max|unit_convert("native_time")|magnitude }}
Omega0	              0.0   % total matter density
OmegaLambda           0.0
OmegaBaryon           0.0
HubbleParam           0.0     ; only needed for cooling
BoxSize               {{ box_size|unit_convert("native_length")|magnitude }}
PeriodicBoundariesOn  1
MinGasHsmlFractional     0.0  % minimum gas smoothing in terms of the gravitational softening length
GasSoftFactor      0.001
SofteningComovingType0    0.05
SofteningComovingType1	  0.0
SofteningComovingType2	  0.0
SofteningComovingType3	  0.0
SofteningComovingType4	  0.0
SofteningComovingType5	  0.05
SofteningMaxPhysType0	  0.05
SofteningMaxPhysType1	  0.0
SofteningMaxPhysType2	  0.0
SofteningMaxPhysType3	  0.0
SofteningMaxPhysType4	  0.0
SofteningMaxPhysType5	  0.05
OutputListOn        0
OutputListFilename  outputs.txt
TimeBetSnapshot        {{ snapshot_interval|unit_convert("native_time")|magnitude }}
TimeOfFirstSnapshot    0.0
CpuTimeBetRestartFile  1800.0  % every 30 mins
TimeBetStatistics      {{ snapshot_interval|unit_convert("native_time")|magnitude }}
MaxRMSDisplacementFac  0.25
TypeOfTimestepCriterion 0
ErrTolIntAccuracy       0.05
MaxSizeTimestep	       0.05
MinSizeTimestep        1e-6
ErrTolTheta             0.4
TypeOfOpeningCriterion  1
ErrTolForceAcc          0.005
DesNumNgb           33
MaxNumNgbDeviation  0
InitGasTemp         40.0  % initial gas temperature in K, only used if not given in IC file
MinGasTemp          3.0
CourantFac          0.15
BufferSize              400
BufferSizeGravity	200
MultipleDomains		16
TopNodeFactor		4
ActivePartFracForNewDomainDecomp 0.1
UnitLength_in_cm         {{ "native_length"|unit_convert("cm")|magnitude }}
UnitMass_in_g            {{ "native_mass"|unit_convert("gram")|magnitude }}
UnitVelocity_in_cm_per_s {{ "native_velocity"|unit_convert("cm/s")|magnitude }}
GravityConstantInternal  0
LimitUBelowThisDensity   0
LimitUBelowCertainDensityToThisValue  0
MinimumDensityOnStartUp   1.0e-10
MinEgySpec	        0
CellMaxAngleFactor	    2.0
CellShapingSpeed	    0.5
{% if refinement_enabled|lower == "true" %}
ReferenceGasPartMass        {{ refinement_reference_gas_part_mass }}
TargetGasMassFactor         1.0  % gas mass below which REFINEMENT_HIGH_RES_GAS is applied
RefinementCriterion     1
DerefinementCriterion   1
{% endif %}
PicXpixels 	500
PicYpixels 	500
PicXaxis	0
PicYaxis	1
PicZaxis	2
PicXmin		0
PicYmin		0
PicZmin		0
PicXmax		{{ box_size|unit_convert("native_length")|magnitude }}
PicYmax		{{ box_size|unit_convert("native_length")|magnitude }}
PicZmax		{{ box_size|unit_convert("native_length")|magnitude }}
PicZval		{{ box_size|unit_convert("native_length")|magnitude / 2 }}
NHThresh		2.e+8
AccRad			0.30
{% if chemistry|lower == "true" %}
SGChemInitH2Abund       {{ initial_H2 }}
SGChemInitHPAbund       {{ initial_HP }}
SGChemInitCPAbund       1.4e-4
SGChemInitCOAbund       {{ initial_CO }}
SGChemInitCHxAbund      0.
SGChemInitOHxAbund      0.
SGChemInitHCOPAbund     0.
SGChemInitHePAbund      0.
SGChemInitMPAbund       0.
CarbAbund               1.4e-4
OxyAbund                3.2e-4
MAbund                  1.0e-7
InitDustTemp   2
{% if optical_thin_chemistry|lower == "true" %}
UVFieldStrength  0.0     % UV field strength in units of Habing field
CosmicRayIonRate  0.0
{% else %}
UVFieldStrength  1.7     % UV field strength in units of Habing field
CosmicRayIonRate  3e-17
{% endif %}
DustToGasRatio   1.0     %dust to gas ratio in units of local (i.e. Z = Z_sun) value
InitRedshift    0.0
ExternalDustExtinction   0.0  %Visual magnitudes of dust extinction contributed by gas outside of simulation volume:
H2FormEx     0.84
H2FormKin    0.12
{% if optical_thin_chemistry|lower == "true" %}
PhotoApprox    0		% 0==optically thin, 6==Treecol
{% else %}
PhotoApprox    6		% 0==optically thin, 6==Treecol
{% endif %}
ISRFOption     1		% 1 == Mathis et al (1983), 2 == Black (1994)
{% endif %}
                            %  hydrogen number density in cm^(-3)
{% if feedback|lower == "true" %}
{% if supernova_test|lower == "true" %}
SNERunOnlyOnce  1      % 1 = Only do one SNe explosion, 0 = Do SNe with given rate
{% else %}
SNERunOnlyOnce  0      % 1 = Only do one SNe explosion, 0 = Do SNe with given rate
{% endif %}
SNETargetMass  1.6  % Mass a supernova should have, in internal units
SNEPeriodInYears {{ supernova_period_in_years|unit_convert("years")|magnitude }}  % Mean time between supernovas
SNESeed 42
SNEMinimalParticleNumber 6
{% endif %}


==> external/supernova/templates/plot.yaml <==
---
density:
  description: "Density"
  hist_description: "Density histogram"
  input_prefix: "density_slice"
  input_unit: "_m / _l**3"
  plot_unit: "u / cm**3"
  plot_unit_text: "$\\mathdefault{u / cm^3}$"
  plot_quantity_text: "Density"
  log: true
  quantity_names: "density"
  projection_input_prefix: "density_proj"
  projection_input_unit: "_m / _l**2"
  projection_plot_unit: "u / cm**2"
  projection_plot_unit_text: "$\\mathdefault{u / cm^2}$"
  projection_description: "Density projection"

temperature:
  description: "Temperature"
  hist_description: "Temperature histogram"
  input_prefix: "temp_slice"
  projection_input_prefix: "temp_proj"
  input_unit: "K"
  plot_unit: "K"
  plot_unit_text: "$\\mathdefault{K}$"
  quantity_names: "temperature"
  log: true
  plot_quantity_text: "Temperature"
  projection_description: "Temperature projection"

volume:
  description: "Volume"
  input_prefix: ""
  input_unit: "_l**3"
  plot_unit: "pc**3"
  plot_unit_text: "$\\mathdefault{pc^3}$"
  quantity_names: "volume"
  plot_quantity_text: "Volume"
  projection_description: "Volume projection"
  log: true

h2:
  description: "H2"
  hist_description: "H2 histogram"
  input_prefix: "xH2_slice"
  input_unit: ""
  plot_unit: ""
  plot_unit_text: ""
  quantity_names: "h2"
  plot_quantity_text: "H2"
  projection_input_prefix: "xH2_proj"
  projection_description: "H2 projection"

hp:
  description: "$H^+$"
  hist_description: "$H^+$ histogram"
  input_prefix: ""
  input_unit: ""
  plot_unit: ""
  plot_unit_text: ""
  quantity_names: "hp"
  plot_quantity_text: "$H^+$"
  projection_input_prefix: ""
  projection_description: "$H^+$ projection"

co:
  description: "CO"
  hist_description: "CO histogram"
  input_prefix: "xCO_slice"
  input_unit: ""
  plot_unit: ""
  plot_unit_text: ""
  quantity_names: "co"
  plot_quantity_text: "CO"
  projection_input_prefix: "xCO_proj"
  projection_description: "CO projection"

tdust:
  description: "Dust temperature"
  hist_description: "Dust temperature histogram"
  input_prefix: "tdust_slice"
  input_unit: "kelvin"
  plot_unit: "kelvin"
  plot_unit_text: "$\\mathdefault{K}$"
  quantity_names: "temperature_dust"
  plot_quantity_text: "Dust temperature"
  projection_input_prefix: "tdust_proj"
  projection_description: "Dust temperature projection"

velocity_dispersion:
  description: "Velocity dispersion"
  hist_description: ""
  input_prefix: ""
  input_unit: "native_speed"
  plot_unit: "km / s"
  plot_unit_text: "$\\mathdefault{km / s}$"
  quantity_names: "velocity_dispersion"
  plot_quantity_text: "Velocity dispersion"
  projection_input_prefix: ""
  projection_description: ""

mass_weighted_velocity_dispersion:
  description: "Mass-weighted Velocity dispersion"
  hist_description: ""
  input_prefix: ""
  input_unit: "native_speed"
  plot_unit: "km / s"
  plot_unit_text: "$\\mathdefault{km / s}$"
  quantity_names: "mass_weighted_velocity_dispersion"
  plot_quantity_text: "Mass-weighted Velocity dispersion"
  projection_input_prefix: ""
  projection_description: ""

mass_weighted_velocity_dispersion_hatom:
  description: "Mass-weighted Velocity dispersion of atomic hydrogen"
  hist_description: ""
  input_prefix: ""
  input_unit: "native_speed"
  plot_unit: "km / s"
  plot_unit_text: "$\\mathdefault{km / s}$"
  quantity_names: "mass_weighted_velocity_dispersion_hatom"
  plot_quantity_text: "Mass-weighted Velocity dispersion (atomic $H$)"
  projection_input_prefix: ""
  projection_description: ""

mass_weighted_velocity_dispersion_co:
  description: "Mass-weighted Velocity dispersion of CO"
  hist_description: ""
  input_prefix: ""
  input_unit: "native_speed"
  plot_unit: "km / s"
  plot_unit_text: "$\\mathdefault{km / s}$"
  quantity_names: "mass_weighted_velocity_dispersion_co"
  plot_quantity_text: "Mass-weighted Velocity dispersion ($CO$)"
  projection_input_prefix: ""
  projection_description: ""

mass_weighted_velocity_dispersion_h2:
  description: "Mass-weighted Velocity dispersion of molecular hydrogen"
  hist_description: ""
  input_prefix: ""
  input_unit: "native_speed"
  plot_unit: "km / s"
  plot_unit_text: "$\\mathdefault{km / s}$"
  quantity_names: "mass_weighted_velocity_dispersion_h2"
  plot_quantity_text: "Mass-weighted Velocity dispersion ($H_2$)"
  projection_input_prefix: ""
  projection_description: ""

mass_weighted_velocity_dispersion_hp:
  description: "Mass-weighted Velocity dispersion of ionized hydrogen "
  hist_description: ""
  input_prefix: ""
  input_unit: "native_speed"
  plot_unit: "km / s"
  plot_unit_text: "$\\mathdefault{km / s}$"
  quantity_names: "mass_weighted_velocity_dispersion_hp"
  plot_quantity_text: "Mass-weighted Velocity dispersion ($H^+$)"
  projection_input_prefix: ""
  projection_description: ""

mass_weighted_velocity_dispersion_species:
  description: "Mass-weighted Velocity dispersion of different species"
  hist_description: ""
  input_prefix: ""
  input_unit: "native_speed"
  plot_unit: "km / s"
  plot_unit_text: "$\\mathdefault{km / s}$"
  quantity_names:
          "mass_weighted_velocity_dispersion_hp": "$\\mathdefault{H^+}$"
          "mass_weighted_velocity_dispersion_h2": "$\\mathdefault{H_2}$"
          "mass_weighted_velocity_dispersion_hatom": "atomic $\\mathdefault{H}$"
          "mass_weighted_velocity_dispersion_co": "$\\mathdefault{CO}$"
          "mass_weighted_velocity_dispersion": "All"
  plot_quantity_text: "Mass-weighted Velocity dispersion"
  projection_input_prefix: ""
  projection_description: ""

volume_weighted_velocity_dispersion:
  description: "Volume-weighted Velocity dispersion"
  hist_description: ""
  input_prefix: ""
  input_unit: "native_speed"
  plot_unit: "km / s"
  plot_unit_text: "$\\mathdefault{km / s}$"
  quantity_names: "volume_weighted_velocity_dispersion"
  plot_quantity_text: "Volume-weighted Velocity dispersion"
  projection_input_prefix: ""
  projection_description: ""

mass_fraction_below_1u:
  description: "Mass fraction in gas below a density of 10 $u/cm$"
  hist_description: ""
  input_prefix: ""
  input_unit: "dimensionless"
  plot_unit: "dimensionless"
  plot_unit_text: ""
  quantity_names: "mass_fraction_below_1u"
  plot_quantity_text: "Mass fraction $\\mathdefault{dM/M}$"
  projection_input_prefix: ""
  projection_description: ""

mass_fraction_below_10u:
  description: "Mass fraction in gas below a density of 10 $u/cm$"
  hist_description: ""
  input_prefix: ""
  input_unit: "dimensionless"
  plot_unit: "dimensionless"
  plot_unit_text: ""
  quantity_names: "mass_fraction_below_10u"
  plot_quantity_text: "Mass fraction $\\mathdefault{dM/M}$"
  projection_input_prefix: ""
  projection_description: ""

mass_fraction_below_100u:
  description: "Mass fraction in gas below a density of 100 $u/cm$"
  hist_description: ""
  input_prefix: ""
  input_unit: "dimensionless"
  plot_unit: "dimensionless"
  plot_unit_text: ""
  quantity_namess: "mass_fraction_below_100u"
  plot_quantity_text: "Mass fraction $\\mathdefault{dM/M}$"
  projection_input_prefix: ""
  projection_description: ""

mass_fraction_above_100u:
  description: "Mass fraction in gas above a density of 100 $u/cm$"
  hist_description: ""
  input_prefix: ""
  input_unit: "dimensionless"
  plot_unit: "dimensionless"
  plot_unit_text: ""
  quantity_names: "mass_fraction_above_100u"
  plot_quantity_text: "Mass fraction $\\mathdefault{dM/M}$"
  projection_input_prefix: ""
  projection_description: ""

mass_fractions:
  description: "Mass fractions"
  hist_description: ""
  input_prefix: ""
  input_unit: "dimensionless"
  plot_unit: "dimensionless"
  plot_unit_text: "dimensionless"
  quantity_names:
            "mass_fraction_below_1u": "Mass fraction in gas below a density of 1 $\\mathdefault{u/cm^3}$"
            "mass_fraction_below_10u": "Mass fraction in gas below a density of 10 $\\mathdefault{u/cm^3}$"
            "mass_fraction_below_100u": "Mass fraction in gas below a density of 100 $\\mathdefault{u/cm^3}$"
            "mass_fraction_above_100u": "Mass fraction in gas above a density of 100 $\\mathdefault{u/cm^3}$"
  plot_quantity_text: "Mass fraction $\\mathdefault{dM/M}$"
  projection_input_prefix: ""
  projection_description: ""
  log: true
  quantity_legend_location: "lower right"

mass_in_h2:
  description: "Mass in $H_2$ gas"
  hist_description: ""
  input_prefix: ""
  input_unit: "solar_mass"
  plot_unit: "solar_mass"
  plot_unit_text: "$\\mathdefault{m_{solar}}$"
  quantity_names: "mass_in_h2"
  plot_quantity_text: "Mass"
  projection_input_prefix: ""
  projection_description: ""

mass_in_hp:
  description: "Mass in $H^+$ gas"
  hist_description: ""
  input_prefix: ""
  input_unit: "solar_mass"
  plot_unit: "solar_mass"
  plot_unit_text: "$\\mathdefault{m_{solar}}$"
  quantity_names: "mass_in_hp"
  plot_quantity_text: "Mass"
  projection_input_prefix: ""
  projection_description: ""

mass_in_hatom:
  description: "Mass in atomic H gas"
  hist_description: ""
  input_prefix: ""
  input_unit: "solar_mass"
  plot_unit: "solar_mass"
  plot_unit_text: "$\\mathdefault{m_{solar}}$"
  quantity_names: "mass_in_hatom"
  plot_quantity_text: "Mass"
  projection_input_prefix: ""
  projection_description: ""

mass_in_co:
  description: "Mass in CO gas"
  hist_description: ""
  input_prefix: ""
  input_unit: "solar_mass"
  plot_unit: "solar_mass"
  plot_unit_text: "$\\mathdefault{m_{solar}}$"
  quantity_names: "mass_in_co"
  plot_quantity_text: "Mass"
  projection_input_prefix: ""
  projection_description: ""

mass_fraction_in_h2:
  description: "Mass fraction in $H_2$ gas"
  hist_description: ""
  input_prefix: ""
  input_unit: "dimensionless"
  plot_unit: "dimensionless"
  plot_unit_text: ""
  quantity_names: "mass_fraction_in_h2"
  plot_quantity_text: "Mass fraction"
  projection_input_prefix: ""
  projection_description: ""

mass_fraction_in_hp:
  description: "Mass fraction in $H^+$ gas"
  hist_description: ""
  input_prefix: ""
  input_unit: "dimensionless"
  plot_unit: "dimensionless"
  plot_unit_text: ""
  quantity_names: "mass_fraction_in_hp"
  plot_quantity_text: "Mass fraction"
  projection_input_prefix: ""
  projection_description: ""

mass_fraction_in_hatom:
  description: "Mass fraction in atomic H gas"
  hist_description: ""
  input_prefix: ""
  input_unit: "dimensionless"
  plot_unit: "dimensionless"
  plot_unit_text: ""
  quantity_names: "mass_fraction_in_hatom"
  plot_quantity_text: "Mass fraction"
  projection_input_prefix: ""
  projection_description: ""

mass_fraction_in_co:
  description: "Mass fraction in CO gas"
  hist_description: ""
  input_prefix: ""
  input_unit: "dimensionless"
  plot_unit: "dimensionless"
  plot_unit_text: ""
  quantity_names: "mass_fraction_in_co"
  plot_quantity_text: "Mass fraction"
  projection_input_prefix: ""
  projection_description: ""

mass_fractions_abundances:
  description: "Mass fraction in different chemical species"
  hist_description: ""
  input_prefix: ""
  input_unit: "dimensionless"
  plot_unit: "dimensionless"
  plot_unit_text: "dimensionless"
  quantity_names:
              mass_fraction_in_co: "Mass fraction in $\\mathdefault{CO}$ gas"
              mass_fraction_in_hatom: "Mass fraction in atomic $\\mathdefault{H}$ gas"
              mass_fraction_in_h2: "Mass fraction in $\\mathdefault{H_2}$ gas"
              mass_fraction_in_hp: "Mass fraction in $\\mathdefault{H^+}$ gas"
  plot_quantity_text: "Mass fraction"
  projection_input_prefix: ""
  projection_description: ""
  log: true
  quantity_legend_location: "lower right"

==> external/supernova/templates/plot_radial.yaml <==
---
density:
  description: "Density"
  input_data: "density"
  input_unit: "_m / _l**3"
  plot_unit: "u / cm**3"
  plot_unit_text: "u / cm**3"
  output_prefix: "radial_density"
temperature:
  description: "Temperature"
  input_data: "internal_energy"
  input_unit: "_u"
  plot_unit: "K"
  plot_unit_text: "Kelvin"
  convert_energy_to_temperature: "yes"
  output_prefix: "radial_temperature"
extra1:
  description: "Extra 1"
  input_data: "extra_1"
  input_unit: "meter"
  plot_unit: "meter"
  plot_unit_text: "none"
  output_prefix: "radial_extra1"
extra2:
  description: "Extra 2"
  input_data: "extra_2"
  input_unit: "meter"
  plot_unit: "meter"
  plot_unit_text: "none"
  output_prefix: "radial_extra2"
extra3:
  description: "Extra 3"
  input_data: "extra_3"
  input_unit: "meter"
  plot_unit: "meter"
  plot_unit_text: "none"
  output_prefix: "radial_extra3"
extra4:
  description: "Extra 4"
  input_data: "extra_4"
  input_unit: "meter"
  plot_unit: "meter"
  plot_unit_text: "none"
  output_prefix: "radial_extra4"
extra5:
  description: "Extra 5"
  input_data: "extra_5"
  input_unit: "meter"
  plot_unit: "meter"
  plot_unit_text: "none"
  output_prefix: "radial_extra5"

==> external/supernova/templates/units.txt <==
# arepo
parsec = 3.085678e16 * meter = pc
astronomical_unit = 1.49598e11 * meter = au
solar_mass = 1.989e30 * kilogram = m_sol

km_per_sec = kilometer / second

native_length = 1.0e+17 * cm = _l
native_mass = 1.991E33 * gram = _m
native_speed = 36447.2682 * cm / s = native_velocity = _s
native_time = native_length / native_speed = _t
native_energy = native_mass * native_speed ** 2 = _e
native_u = native_speed ** 2 = _u

mass_HI = 1.007825 * u # NIST

